Improved recovery of admissible stress in domain decomposition methods - application to heterogeneous structures and new error bounds for FETI-DP

This paper investigates the question of the building of admissible stress field in a substructured context. More precisely we analyze the special role played by multiple points. This study leads to (1) an improved recovery of the stress field, (2) an opportunity to minimize the estimator in the case of heterogeneous structures (in the parallel and sequential case), (3) a procedure to build admissible fields for FETI-DP and BDDC methods leading to an error bound which separates the contributions of the solver and of the discretization.

==> dur_dans_mou_rel.txt <==
Ratio	 EET	 SPET	 DDEET	 DDSPET	 DDoptimEET	 DDoptimSPET	 EEToptim
1	.12563594032939553332	.10957144088988531516	.12447184616711218418	.10957144088988531516	.12550659653358627231	.11055445373803569888	.12563594032939553332	
10	.19341886086676992314 .14732750810952979338 .19608696922762208129 .16659165960431339314 .19752768929542067272 .16739822905403430842 .19383091265086647768 
100	.23013968313490203431 .16251992125246086059 .23186462923033655198 .19557513827692884597 .23246461048092247117 .19603449892190869035 .22541483078653792068 
1000	.23525656253711842261 .16411984796294096686 .23669378786079106782 .19951003682147523458 .23710357524646632616 .19988419052143960090 .22941857702815061171 
10000	.23579412040950502488 .16428101812717197332 .23720296797219874142 .19992486146332300178 .23758805297266835728 .20029116182962336808 .22983939137785291631 
100000	.23584603047313552526 .16429653390359084023 .23725088360212658528 .19996435890581840862 .23763402536457869256 .20032968012117972021 .22987614719771896997 
1000000	.23585047431201277355 .16429980276134122287 .23725932187470649009 .19997182304874612566 .23764440687517610594 .20033812341504649196 .22987696064619141542 


==> h5_18_sd.txt <==
m EET       EEToptim SPET      SPEToptim
3 0.071923  0.045083  0.058992 0.03366
6 0.051315 0.032295 0.043129 0.024583
10 0.039195 0.024762 0.033116 0.019007
15 0.031546 0.019999  0.026772  0.015378



==> h5_18_sd_full.txt <==
m EET       EEToptim SPET      SPEToptim
2 0.08712 0.051228   0.077037 0.039684
3 0.071923  0.045083  0.058992 0.03366
5 0.056326 0.03536 0.0462917 0.02675
6 0.051315 0.032295 0.043129 0.024583
10 0.039195 0.024762 0.033116 0.019007
15 0.031546 0.019999  0.026772  0.015378
20


==> h5_1_sd_.txt <==
m EET       EEToptim SPET      
2 0.065887  0.000784 0.00051942
3
5 0.042324 0.00050715 0.00033852
6
10 
15 
20


==> h5_36_sd.txt <==
m EET       EEToptim SPET      SPEToptim
3 0.079506  0.00071791 0.06939  0.00059752
6 0.055787  0.00050762 0.049704 0.00042403
10 0.042703  0.0003803 0.038156 0.00031924
15  0.03435  0.00030529 0.030842 0.00025766


==> h5_5_sd.txt <==
m EET       SPET      
3 0.00065694 0.00043843
6  0.00046428 0.00031346
10 0.00034748  0.00023421
15 0.00027901
20


==> h5_9_sd.txt <==
m EET       EEToptim SPET      SPEToptim
3 0.06769  0.053125  0.050904   0.040665
6  0.048155 0.037571 0.037074  0.028881
10 0.036704 0.028602  0.028438  0.022073
15  0.029506 0.022985 0.022976  0.017781


==> h5_full.txt <==
m 9EET   9EEToptim 9SPET  9SPEToptim 18EET 18EEToptim 18SPET  18SPEToptim  36EET 36EEToptim 36SPET  36SPEToptim 5EET  5SPET   
3 0.06769  0.053125  0.050904   0.040665  0.071923  0.045083  0.058992 0.03366  0.079506  0.00071791 0.06939  0.00059752 0.00065694 0.00043843 
6  0.048155 0.037571 0.037074  0.028881 0.051315 0.032295 0.043129 0.024583  0.055787  0.00050762 0.049704 0.00042403 0.00046428 0.00031346
10 0.036704 0.028602  0.028438  0.022073 0.039195 0.024762 0.033116 0.019007 0.042703  0.0003803 0.038156 0.00031924 0.00034748  0.00023421
15  0.029506 0.022985 0.022976  0.017781 0.031546 0.019999  0.026772  0.015378 0.03435  0.00030529 0.030842 0.00025766 0.00027901


==> mou_dans_dur_rel.txt <==
Ratio	 EET	 SPET	 DDEET	 DDSPET	 DDoptimEET	 DDoptimSPET	 EEToptim
1	.12563594032939553332	.10957144088988531516	.12447184616711218418	.10957144088988531516	.12550659653358627231	.11055445373803569888	.12563594032939553332
10	.27769442743417023882 .17549755052051439069 .34876760563380281690 .30108695652173913043 .25417176974892835272 .21584507042253521126 .24882884262094304960 
100	.95551978930426512546 .23546711537054649206 1.36440119979515692442 1.20147779647377277050 .38040090716219182090 .31737508230302143536 .35110103153120198990 
1000	3.06988074461896451425 .24489528795811518324 4.44953461314717859220 3.92619255381035485747 .40298138452588714368 .33367510180337405468 .36672484002326934264 
10000	9.72385727781411234648 .24588329336530775379 14.11525325194389942591 12.45767022745440011627 .40343725019984012789 .33538986992224402296 .36835259065474892813 
100000	30.75425083563435547158 .24598168870803662258 44.65121348641185874146 39.40778956547013515477 .40366225839267548321 .33556895800029065542 .36851475076297049847 
1000000	97.25330620549338758901 .24599622147943612846 141.20767330329893910768 124.62578113646272344136 .40369859032117424792 .33559802354308966719 .36853654992006975730 

